Semi-Supervised Sparse Gaussian Classification: Provable Benefits of Unlabeled Data

The premise of semi-supervised learning (SSL) is that combining labeled and unlabeled data yields significantly more accurate models. Despite empirical successes, the theoretical understanding of SSL is still far from complete. In this work, we study SSL for high dimensional sparse Gaussian classification. To construct an accurate classifier a key task is feature selection, detecting the few variables that separate the two classes. % For this SSL setting, we analyze information theoretic lower bounds for accurate feature selection as well as computational lower bounds, assuming the low-degree likelihood hardness conjecture. % Our key contribution is the identification of a regime in the problem parameters (dimension, sparsity, number of labeled and unlabeled samples) where SSL is guaranteed to be advantageous for classification. Specifically, there is a regime where it is possible to construct in polynomial time an accurate SSL classifier. However, % any computationally efficient supervised or unsupervised learning schemes, that separately use only the labeled or unlabeled data would fail. Our work highlights the provable benefits of combining labeled and unlabeled data for {classification and} feature selection in high dimensions. We present simulations that complement our theoretical analysis.

==> figs/prob_error/info.txt <==
1. title: unlabeled_comparison
2. date: 30_01_2024 hour: 16:58:32
###################
3. dimension = 100000
4. sparsity = 100
5. Lambda = 3
6. L = 230
7. n = [ 279.09849239  419.77266243  610.7055573   863.74754213 1192.33281784
 1611.5532992  2138.23040038 2790.9849239 ]
8. alpha = 0.4
9. beta = 0.3
10. gamma = [1.7        1.78862833 1.87003719 1.94531467 2.01532    2.08074359
 2.1421485  2.2       ]


==> figs/ssl_vs_supervised/info.txt <==
1. title: labeled_comparison
2. date: 30_01_2024 hour: 18:02:58
###################
3. dimension = 100000
4. sparsity = 100
5. Lambda = 3
6. L = [ 76.75283643 153.50567287 230.2585093  307.01134573 383.76418217
 460.5170186  537.26985503 614.02269147 690.7755279  767.52836433]
7. n = 1000
8. alpha = 0.4
9. beta = [0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1. ]
10. gamma = 2


==> figs/ssl_vs_unsupervised/info.txt <==
1. title: unlabeled_comparison
2. date: 30_01_2024 hour: 16:58:32
###################
3. dimension = 100000
4. sparsity = 100
5. Lambda = 3
6. L = 230
7. n = [ 279.09849239  419.77266243  610.7055573   863.74754213 1192.33281784
 1611.5532992  2138.23040038 2790.9849239 ]
8. alpha = 0.4
9. beta = 0.3
10. gamma = [1.7        1.78862833 1.87003719 1.94531467 2.01532    2.08074359
 2.1421485  2.2       ]

